CopyMTL: Copy Mechanism for Joint Extraction of Entities and Relations with Multi-Task Learning

Joint extraction of entities and relations has received significant attention due to its potential of providing higher performance for both tasks. Among existing methods, CopyRE is effective and novel, which uses a sequence-to-sequence framework and copy mechanism to directly generate the relation triplets. However, it suffers from two fatal problems. The model is extremely weak at differing the head and tail entity, resulting in inaccurate entity extraction. It also cannot predict multi-token entities (e.g. \textit{Steven Jobs}). To address these problems, we give a detailed analysis of the reasons behind the inaccurate entity extraction problem, and then propose a simple but extremely effective model structure to solve this problem. In addition, we propose a multi-task learning framework equipped with copy mechanism, called CopyMTL, to allow the model to predict multi-token entities. Experiments reveal the problems of CopyRE and show that our model achieves significant improvement over the current state-of-the-art method by 9% in NYT and 16% in WebNLG (F1 score). Our code is available at https://github.com/WindChimeRan/CopyMTL

==> AuthorKit20/Extra_Page_Invoice/Page_Fee_URL.txt <==
Page fees may be paid online at https://www.aaai.org/Publications/Author/page-fee-aaai.php

==> AuthorKit20/Online_Resubmission_Invoice/Resubmission_Fee_URL.txt <==
If you are required to reformat and resubmit, you may pay the fee online at https://www.aaai.org/Publications/Author/fee-resubmission.php

==> Extra_Page_Invoice/Page_Fee_URL.txt <==
Page fees may be paid online at https://www.aaai.org/Publications/Author/page-fee-aaai.php
